Efficiently Train ASR Models that Memorize Less and Perform Better with Per-core Clipping

Gradient clipping plays a vital role in training large-scale automatic speech recognition (ASR) models. It is typically applied to minibatch gradients to prevent gradient explosion, and to the individual sample gradients to mitigate unintended memorization. This work systematically investigates the impact of a specific granularity of gradient clipping, namely per-core clip-ping (PCC), across training a wide range of ASR models. We empirically demonstrate that PCC can effectively mitigate unintended memorization in ASR models. Surprisingly, we find that PCC positively influences ASR performance metrics, leading to improved convergence rates and reduced word error rates. To avoid tuning the additional hyperparameter introduced by PCC, we further propose a novel variant, adaptive per-core clipping (APCC), for streamlined optimization. Our findings highlight the multifaceted benefits of PCC as a strategy for robust, privacy-forward ASR model training.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template provides many useful features.

Files included:

LaTeX
-----

INTERSPEECH2023.cls - defines the INTERSPEECH2023 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided. Authors must refer to the above PDFs for full instructions and manuscript specifications.

template_msword_for_review.docx - a template for double-blind review, with author names & affiliations redacted

template_msword_camera_ready.docx - a template for publication, with author names & affiliations revealed

==> data/pub_1.txt <==
Step,Value
0,3.90271639823914
1000,0.29496031999588
2000,0.0847703367471695
3000,0.0601060576736927
4000,0.0505684427917004
5000,0.0476690046489239
6000,0.0444452911615372
7000,0.0423470176756382
8000,0.0414695553481579
9000,0.0406874716281891
10000,0.0397527851164341
11000,0.0389516241848469
12000,0.0388944000005722
13000,0.0382649153470993
14000,0.0377689599990845
15000,0.0375209823250771
16000,0.0375209823250771
17000,0.0377308093011379
18000,0.0377498865127564
19000,0.0375591330230236
20000,0.0376163572072983
21000,0.0375400558114052
22000,0.0373874567449093
23000,0.0379024855792522
24000,0.0376163572072983
25000,0.0378452613949776
26000,0.0379978641867638
27000,0.0379978641867638
28000,0.0376545079052448
29000,0.0376735851168633
30000,0.0372348539531231
31000,0.0373874567449093
32000,0.0372539274394512
33000,0.0374637581408024
35000,0.0375209823250771
36000,0.0374828316271305
37000,0.0372730046510696
38000,0.036929652094841
39000,0.0372348539531231
40000,0.0378452613949776
41000,0.037444680929184
42000,0.0374828316271305
43000,0.0373493060469627
44000,0.0375019088387489
45000,0.0372920781373978
46000,0.0372730046510696
47000,0.0376545079052448
48000,0.0377498865127564
49000,0.0376926586031914
50000,0.0377880372107029
51000,0.0382267646491528
52000,0.0380741655826569
53000,0.0378643348813057
54000,0.0377498865127564
55000,0.0379978641867638
56000,0.0377689599990845
57000,0.037807110697031
58000,0.0372348539531231
59000,0.0375019088387489
60000,0.0372920781373978
61000,0.0373302288353443
62000,0.0378261879086494
63000,0.0376735851168633
64000,0.0375019088387489
65000,0.037444680929184
66000,0.0375019088387489
67000,0.0375400558114052
68000,0.0376926586031914
69000,0.0374637581408024
70000,0.0372348539531231
71000,0.0375591330230236
72000,0.0380741655826569
73000,0.0378452613949776
74000,0.0371394790709019
75000,0.0374256074428558
76000,0.0377689599990845
78000,0.0373683795332909
79000,0.0376545079052448
81000,0.0376545079052448
82000,0.0375209823250771
84000,0.0376163572072983
85000,0.0373111553490162
87000,0.0379024855792522
89000,0.0373683795332909
91000,0.0375972837209702
93000,0.0375591330230236
95000,0.0377308093011379
96000,0.0379024855792522
98000,0.0374828316271305
98130,0.0375972837209702
99000,0.0377117358148098
100000,0.0375972837209702

==> data/pub_2.txt <==
Step,Value
0,3.90271639823914
1000,0.310029745101929
2000,0.0867541581392288
3000,0.0595528744161129
4000,0.0495193041861057
5000,0.0472111999988556
6000,0.0450556986033917
7000,0.0440828613936901
8000,0.04364413022995
9000,0.0433007776737213
10000,0.042423315346241
11000,0.0410308241844177
12000,0.0403822660446167
13000,0.0408209972083569
14000,0.0416984595358372
15000,0.0411834269762039
16000,0.0410117506980896
17000,0.0408019237220287
18000,0.0392568297684193
19000,0.0387608706951141
20000,0.0383030660450459
21000,0.0381886139512062
22000,0.0382458418607712
23000,0.0382076911628246
24000,0.0376545079052448
25000,0.0374065302312374
26000,0.0372348539531231
27000,0.0370631776750088
28000,0.0373302288353443
29000,0.0375019088387489
30000,0.0373493060469627
31000,0.0378452613949776
32000,0.0373683795332909
33000,0.0375400558114052
34000,0.0371394790709019
35000,0.0375209823250771
36000,0.037444680929184
37000,0.0374256074428558
38000,0.0372730046510696
39000,0.0373683795332909
40000,0.0370631776750088
41000,0.0370250269770622
42000,0.0371394790709019
43000,0.0372348539531231
44000,0.0375591330230236
45000,0.0374065302312374
46000,0.0374637581408024
47000,0.0375972837209702
48000,0.0373111553490162
49000,0.0370441004633904
50000,0.0371776297688484
51000,0.0368152000010014
52000,0.0370059497654438
53000,0.037215780466795
54000,0.0367388986051083
55000,0.0370250269770622
56000,0.0377308093011379
57000,0.0374256074428558
58000,0.0371013283729553
59000,0.0371394790709019
60000,0.0374637581408024
61000,0.0371204018592835
62000,0.0370059497654438
63000,0.0367198213934898
64000,0.0369105748832226
65000,0.0370631776750088
66000,0.0368533506989479
67000,0.0371013283729553
68000,0.0367579720914364
69000,0.0372539274394512
70000,0.0372730046510696
71000,0.0376545079052448
72000,0.0377498865127564
73000,0.0373683795332909
74000,0.0374637581408024
75000,0.0375972837209702
76000,0.0371394790709019
78000,0.03715855255723
79000,0.0370822511613369
81000,0.0366625972092152
83000,0.037215780466795
84000,0.0371967032551765
86000,0.0369677990674973
87000,0.0367579720914364
89000,0.037215780466795
91000,0.0375591330230236
92000,0.0372539274394512
94000,0.0372539274394512
96000,0.03715855255723
97000,0.0373493060469627
99000,0.0374256074428558

==> data/pub_3.txt <==
Step,Value
0,3.90271639823914
1000,0.306023955345154
2000,0.0866206288337708
3000,0.0604684874415398
4000,0.0508927218616009
5000,0.0466007925570011
6000,0.0439493358135223
7000,0.0424996167421341
8000,0.0416030809283257
9000,0.0422134883701801
10000,0.0416412316262722
11000,0.0403822660446167
12000,0.0391042269766331
13000,0.0401152148842812
14000,0.0389134734869003
15000,0.0385701209306717
16000,0.0382839925587177
17000,0.0394285060465336
18000,0.0403631925582886
19000,0.0406493209302425
20000,0.0406493209302425
21000,0.0404013432562351
22000,0.0404204167425633
23000,0.0395238809287548
24000,0.0387227237224579
25000,0.0388944000005722
26000,0.038379367440939
27000,0.0382458418607712
28000,0.0383602939546108
29000,0.0383030660450459
30000,0.0385128930211067
31000,0.0392186790704727
32000,0.0394475795328617
33000,0.0394475795328617
34000,0.0392186790704727
35000,0.0393522046506405
36000,0.0392949804663658
37000,0.0394857302308083
38000,0.0394666567444801
39000,0.0395238809287548
40000,0.0392568297684193
41000,0.039390355348587
42000,0.0395620316267014
43000,0.0394285060465336
44000,0.0391042269766331
45000,0.0389325506985188
46000,0.0390660762786865
47000,0.0387036465108395
48000,0.0379978641867638
49000,0.0382458418607712
50000,0.0381695404648781
51000,0.0384365953505039
52000,0.0387990213930607
53000,0.0381886139512062
54000,0.0383221432566643
55000,0.0379215627908707
56000,0.0379978641867638
57000,0.0379978641867638
58000,0.038093239068985
59000,0.0384365953505039
60000,0.0381313897669315
61000,0.0375591330230236
62000,0.0378834120929241
63000,0.0386082716286182
64000,0.0389707013964653
65000,0.0385319702327251
66000,0.0393331311643124
67000,0.0388371720910072
68000,0.0394475795328617
69000,0.0387990213930607
70000,0.0396574102342129
71000,0.039676483720541
72000,0.0396574102342129
73000,0.0402105897665024
74000,0.0394475795328617
75000,0.039676483720541
77000,0.0398863106966019
78000,0.0391805283725262
80000,0.0398863106966019
82000,0.03902792558074
84000,0.0391233004629612
85000,0.0394094288349152
87000,0.0402105897665024
88000,0.0402868911623955
90000,0.0398481599986553
91000,0.0402296669781208
93000,0.0405539460480213
95000,0.04089729860425
97000,0.0406683944165707
97935,0.0411452762782574
98000,0.0410689748823643
100000,0.0410880520939827

==> raw_results.txt <==
Results on Librispeech

FT NP before 20k
WER: 3.99, 3.98, 4.00
mean: 3.99
std: 0.01
https://tensorboard.corp.google.com/compare/1686074705:8271596111886222181,1686077077:8146730374541698443,1686078507:7521727812848210093/?tagFilter=process_decode_metrics%2Fwer&runFilter=other#timeseries

FT Pcc2p5 before 20k
WER: 3.83, 3.83, 3.75
mean: 3.80
std: 0.04
https://tensorboard.corp.google.com/compare/1686099645:3572355674172920951,1686099310:4092497261145792225,1686099994:2432651972623241830/?tagFilter=process_decode_metrics%2Fwer&runFilter=other#timeseries

FT APCC before 20k
WER: 3.87, 3.77, 3.75
mean:3.80
std: 0.05
https://tensorboard.corp.google.com/compare/1707332121:4305525348668355115,1707332035:6667093641897641029,1707331417:7911881367210596850/?tagFilter=process_decode_metrics%2Fwer&runFilter=other#timeseries

Adapter NP
WER: 4.41, 4.4, 4.3
mean:
std:
https://tensorboard.corp.google.com/compare/1707332582:668292663220632526,1707420776:8158354262466857127,1707332666:5284376745731541933/?tagFilter=process_decode_metrics%2Fwer&runFilter=other#timeseries

Adapter Pcc2p5
WER: 

Adapter APCC
WER: 4.39, 4.31, 4.43
https://tensorboard.corp.google.com/compare/1707334189:2557838415963479147,1707429210:5901288958407118691,1707334427:9181511587190240115/?tagFilter=wer&runFilter=other#timeseries


Generalization Error
NP
http://cnsviewer2/cns/mb-d/home/lunwang/ls_beam_eval/ls.bestrqctc300m.03100413 (experiment name typo when launching the job)
4.18 - 1.40 = 2.78
1.96 ±0.15

/cns/mb-d/home/lunwang/ls_beam_eval/baseline_3.03100612
4.14-1.14  = 3
1.88 ±0.15

/cns/mb-d/home/lunwang/ls_beam_eval/baseline_2.03100609
4.14-0.96 = 3.18
1.95 ±0.15


gap: 3.00±0.16
test-clean； 1.93±0.04
train-clean: 1.17 0.18


PCC2p5
/cns/mb-d/home/lunwang/ls_beam_eval/pcc2p5_1.03100618
4.14-1.58 = 2.56
1.94 ±0.15

 /cns/mb-d/home/lunwang/ls_beam_eval/pcc2p5_3.03100622
3.79-1.31=2.48
 1.83 ±0.15

/cns/mb-d/home/lunwang/ls_beam_eval/pcc2p5_2.03100621
3.98-1.14=2.84
1.84 ±0.15


gap: 2.63±0.15
test-clean； 1.87±0.05
train-clean: 1.34 0.18





